CLCNet: Deep learning-based Noise Reduction for Hearing Aids using Complex Linear Coding

Noise reduction is an important part of modern hearing aids and is included in most commercially available devices. Deep learning-based state-of-the-art algorithms, however, either do not consider real-time and frequency resolution constrains or result in poor quality under very noisy conditions. To improve monaural speech enhancement in noisy environments, we propose CLCNet, a framework based on complex valued linear coding. First, we define complex linear coding (CLC) motivated by linear predictive coding (LPC) that is applied in the complex frequency domain. Second, we propose a framework that incorporates complex spectrogram input and coefficient output. Third, we define a parametric normalization for complex valued spectrograms that complies with low-latency and on-line processing. Our CLCNet was evaluated on a mixture of the EUROM database and a real-world noise dataset recorded with hearing aids and compared to traditional real-valued Wiener-Filter gains.

==> assets/boxplot_snr_-5.tikz <==
    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.06931721419095993,
        lower quartile=0.049439869821071625,
        upper quartile=0.08641486242413521,
        lower whisker=-0.00498642073944211,
        upper whisker=0.14158904552459717,
        lower notch=0.06699146046779302,
        upper notch=0.07164296791412685}
        ]
        coordinates {
            (1.0, -0.009622856974601746)
            (1.0, -0.01868387684226036)
            (1.0, -0.024788692593574524)
            (1.0, -0.013454105705022812)
            (1.0, -0.25879356265068054)
            (1.0, -0.010027785785496235)
            (1.0, -0.03195849433541298)
            (1.0, -0.01997685432434082)
            (1.0, -0.009973651729524136)
            (1.0, -0.0419175922870636)
            (1.0, 0.16402499377727509)
            (1.0, 0.14383983612060547)
            (1.0, 0.14231158792972565)
            (1.0, 0.26439395546913147)
        };


==> assets/boxplot_snr_0.tikz <==
    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.0747639462351799,
        lower quartile=0.05891764163970947,
        upper quartile=0.08967120572924614,
        lower whisker=0.013163547962903976,
        upper whisker=0.1282508820295334,
        lower notch=0.07283107549475071,
        upper notch=0.0766968169756091}
        ]
        coordinates {
            (1.0, -0.006582931615412235)
            (1.0, -0.006963267922401428)
            (1.0, -0.0015872834483161569)
            (1.0, -0.007800720166414976)
            (1.0, 1.5733703548903577e-05)
            (1.0, 0.005493918899446726)
            (1.0, -0.0013221156550571322)
            (1.0, -0.0160481259226799)
            (1.0, 0.006444680504500866)
            (1.0, -0.009264564141631126)
            (1.0, 0.0023562898859381676)
            (1.0, -0.007820944301784039)
            (1.0, -0.001650015590712428)
            (1.0, 0.0009969836100935936)
            (1.0, 0.010698574595153332)
            (1.0, -0.0007999945082701743)
            (1.0, 0.005985204130411148)
            (1.0, -0.004702379461377859)
            (1.0, -0.000954188930336386)
            (1.0, -0.0038533550687134266)
            (1.0, 0.0008586719050072134)
            (1.0, -0.030834872275590897)
            (1.0, -0.00010948570707114413)
            (1.0, 0.011367462575435638)
            (1.0, -0.011402590200304985)
            (1.0, 0.14710554480552673)
            (1.0, 0.1479194164276123)
            (1.0, 0.13903582096099854)
            (1.0, 0.14205524325370789)
            (1.0, 0.24376994371414185)
        };


==> assets/boxplot_snr_10.tikz <==
    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.02076777908951044,
        lower quartile=0.009809456067159772,
        upper quartile=0.0303593585267663,
        lower whisker=-0.02101031504571438,
        upper whisker=0.05673031136393547,
        lower notch=0.019476211547380863,
        upper notch=0.02205934663164002}
        ]
        coordinates {
            (1.0, -0.027883019298315048)
            (1.0, -0.02467961795628071)
            (1.0, -0.030118096619844437)
            (1.0, -0.02580837346613407)
            (1.0, -0.023628342896699905)
            (1.0, -0.02468952164053917)
            (1.0, -0.024633685126900673)
        };


==> assets/boxplot_snr_20.tikz <==
    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=-0.002424473175778985,
        lower quartile=-0.007459420594386756,
        upper quartile=0.002379501413088292,
        lower whisker=-0.022146405652165413,
        upper whisker=0.016675135120749474,
        lower notch=-0.0030428523792510043,
        upper notch=-0.0018060939723069658}
        ]
        coordinates {
            (1.0, -0.023501722142100334)
            (1.0, -0.022480616346001625)
            (1.0, -0.030834635719656944)
            (1.0, -0.022612886503338814)
            (1.0, -0.022754520177841187)
            (1.0, -0.024236800149083138)
        };


==> assets/boxplot_snr_5.tikz <==
    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.046741705387830734,
        lower quartile=0.03255211189389229,
        upper quartile=0.059562708251178265,
        lower whisker=-0.007251414470374584,
        upper whisker=0.09315044432878494,
        lower notch=0.04504408129364309,
        upper notch=0.04843932948201838}
        ]
        coordinates {
            (1.0, -0.009580305777490139)
            (1.0, -0.010006915777921677)
            (1.0, -0.021017882972955704)
            (1.0, -0.018417268991470337)
            (1.0, -0.008985986933112144)
            (1.0, -0.008248960599303246)
            (1.0, -0.016687581315636635)
            (1.0, -0.02107888087630272)
            (1.0, -0.00928187184035778)
        };


==> assets/exp_predicted_stoi_delta.pgf <==
\begin{tikzpicture}
  \begin{axis}[
    xlabel={SNR [\si{\dB}]},
    title={CLC (GRU) \small($\Delta\text{SNR}_t=100$)},
    xmin=0,
    xmax=6,
    ymin=-0.05,
    ymax=0.17,
    grid=major,
    xtick={1, 2, 3, 4, 5},
    xticklabels={-5, 0, 5, 10, 20},
    yticklabels={},
    ytick={},
    % y tick label style={
    %     /pgf/number format/.cd,
    %         fixed,
    %         fixed zerofill,
    %         precision=2,
    %     /tikz/.cd
    % },
    %ylabel={$\Delta$ STOI},
    boxplot/draw direction=y,
    width=0.5\linewidth,
    height=0.6\linewidth,
    boxplotcolor/.style={color=#1,mark options={color=#1,fill=white}},
    ]

    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.08749902248382568,
        lower quartile=0.0731867104768753,
        upper quartile=0.10030867159366608,
        lower whisker=0.03327834606170654,
        upper whisker=0.1397801637649536,
        lower notch=0.0857943990810527,
        upper notch=0.08920364588659867}
        ]
        coordinates {
            (1.0, 0.02113395929336548)
            (1.0, 0.02544313669204712)
            (1.0, 0.03017246723175049)
            (1.0, 0.019949376583099365)
            (1.0, 0.01785343885421753)
            (1.0, 0.024775981903076172)
            (1.0, -0.009104311466217041)
            (1.0, 0.029396623373031616)
            (1.0, 0.01916491985321045)
            (1.0, 0.028598368167877197)
            (1.0, 0.004875898361206055)
            (1.0, 0.02623075246810913)
            (1.0, 0.008728861808776855)
            (1.0, 0.020043611526489258)
            (1.0, 0.0166628360748291)
            (1.0, 0.0286407470703125)
            (1.0, 0.00831061601638794)
            (1.0, 0.029190897941589355)
            (1.0, 0.03247332572937012)
            (1.0, 0.02098029851913452)
            (1.0, -0.0012012720108032227)
            (1.0, 0.0035965442657470703)
            (1.0, 0.015576660633087158)
            (1.0, 0.15184462070465088)
            (1.0, 0.14189684391021729)
            (1.0, 0.15874403715133667)
        };

    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.08628764748573303,
        lower quartile=0.07236956059932709,
        upper quartile=0.09901507198810577,
        lower whisker=0.03290516138076782,
        upper whisker=0.1375800371170044,
        lower notch=0.08461296909147609,
        upper notch=0.08796232587998998}
        ]
        coordinates {
            (1.0, 1.9073486328125e-06)
            (1.0, 0.029708147048950195)
            (1.0, -0.0014452338218688965)
            (1.0, 0.023814618587493896)
            (1.0, 0.022437870502471924)
            (1.0, 0.01158970594406128)
            (1.0, 0.01735299825668335)
            (1.0, 0.012683331966400146)
            (1.0, 0.031651198863983154)
            (1.0, 0.0186004638671875)
            (1.0, 0.006019413471221924)
            (1.0, 0.025890111923217773)
            (1.0, -0.00012820959091186523)
            (1.0, 0.023264050483703613)
            (1.0, 0.001753091812133789)
            (1.0, 0.0033565759658813477)
            (1.0, 0.01817190647125244)
            (1.0, 0.032234370708465576)
            (1.0, 0.02925419807434082)
            (1.0, -0.0014761686325073242)
            (1.0, 0.014317691326141357)
            (1.0, -0.0023633837699890137)
            (1.0, 0.023907482624053955)
            (1.0, 0.0009100437164306641)
            (1.0, 0.03034031391143799)
            (1.0, 0.026595652103424072)
            (1.0, 0.004795074462890625)
            (1.0, 0.026502788066864014)
            (1.0, 0.021504759788513184)
            (1.0, 0.024215519428253174)
            (1.0, 0.0178183913230896)
            (1.0, 0.03090977668762207)
            (1.0, 0.03217291831970215)
            (1.0, 0.00012576580047607422)
            (1.0, 0.14437907934188843)
        };

    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.059512704610824585,
        lower quartile=0.04566718637943268,
        upper quartile=0.06991799175739288,
        lower whisker=0.009499907493591309,
        upper whisker=0.0975692868232727,
        lower notch=0.057988534208641834,
        upper notch=0.061036875013007336}
        ]
        coordinates {
            (1.0, 0.007457852363586426)
            (1.0, 0.008906960487365723)
            (1.0, -0.00020772218704223633)
            (1.0, 0.0027419328689575195)
            (1.0, 0.006785035133361816)
            (1.0, 0.005691885948181152)
            (1.0, -0.005375921726226807)
            (1.0, -0.0070340633392333984)
            (1.0, 0.0083809494972229)
            (1.0, -0.002667725086212158)
            (1.0, 0.0077315568923950195)
            (1.0, 0.006911635398864746)
            (1.0, 0.003983855247497559)
            (1.0, 0.00370025634765625)
            (1.0, -0.0028998255729675293)
            (1.0, -0.0024192333221435547)
            (1.0, -0.004774689674377441)
            (1.0, 0.004010260105133057)
            (1.0, 0.006235957145690918)
            (1.0, -0.0009484291076660156)
            (1.0, -0.005612194538116455)
            (1.0, -0.012809455394744873)
            (1.0, -0.008046925067901611)
            (1.0, 0.005718350410461426)
            (1.0, 0.007048666477203369)
        };

    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.03264680504798889,
        lower quartile=0.02184109389781952,
        upper quartile=0.04155704379081726,
        lower whisker=-0.005623340606689453,
        upper whisker=0.06186169385910034,
        lower notch=0.03140765167516375,
        upper notch=0.03388595842081403}
        ]
        coordinates {
            (1.0, -0.008056282997131348)
            (1.0, -0.008119463920593262)
            (1.0, -0.012877047061920166)
            (1.0, -0.010022640228271484)
            (1.0, -0.012977242469787598)
            (1.0, -0.008400022983551025)
        };

    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.006476879119873047,
        lower quartile=0.0019336789846420288,
        upper quartile=0.010792255401611328,
        lower whisker=-0.011130332946777344,
        upper whisker=0.023766815662384033,
        lower notch=0.005920114931229245,
        upper notch=0.007033643308516848}
        ]
        coordinates {
            (1.0, -0.019057929515838623)
            (1.0, -0.026025354862213135)
            (1.0, -0.01979118585586548)
            (1.0, -0.019671082496643066)
            (1.0, -0.01325005292892456)
            (1.0, -0.011615514755249023)
            (1.0, 0.025875985622406006)
            (1.0, 0.02598482370376587)
            (1.0, 0.024761438369750977)
        };

  \end{axis}
\end{tikzpicture}%


==> assets/lc19_predicted_stoi_delta.pgf <==
\begin{tikzpicture}
  \begin{axis}[
    xlabel={SNR [\si{\dB}]},
    title={lc19},
    xmin=0,
    xmax=6,
    ymin=-0.05,
    ymax=0.17,
    grid=major,
    xtick={1, 2, 3, 4, 5},
    xticklabels={-5, 0, 5, 10, 20},
    yticklabels={},
    ytick={},
    % y tick label style={
    %     /pgf/number format/.cd,
    %         fixed,
    %         fixed zerofill,
    %         precision=2,
    %     /tikz/.cd
    % },
    %ylabel={$\Delta$ STOI},
    boxplot/draw direction=y,
    width=0.5\linewidth,
    height=0.6\linewidth,
    boxplotcolor/.style={color=#1,mark options={color=#1,fill=white}},
    ]

    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.077768974006176,
        lower quartile=0.06630738638341427,
        upper quartile=0.08845572173595428,
        lower whisker=0.033569011837244034,
        upper whisker=0.12162172794342041,
        lower notch=0.07637470828314977,
        upper notch=0.07916323972920222}
        ]
        coordinates {
          (1.0, 0.0166281685233116)
          (1.0, 0.0184043366461992)
          (1.0, 0.0244684945791959)
          (1.0, 0.0096969082951545)
          (1.0, 0.0319285653531551)
          (1.0, 0.0013787277275696)
          (1.0, 0.0301654953509569)
          (1.0, 0.0099677620455622)
          (1.0, 0.0236103385686874)
          (1.0, 0.0229428485035896)
          (1.0, 0.0313899889588356)
          (1.0, 0.0088510513305664)
          (1.0, -0.004704084247350)
          (1.0, 0.0229123048484325)
          (1.0, -0.000605076260399)
          (1.0, 0.0258005745708942)
          (1.0, 0.0030313534662127)
          (1.0, 0.0144189130514860)
          (1.0, -0.000443022086983)
          (1.0, 0.0040483321063220)
          (1.0, 0.0045545333996415)
          (1.0, 0.1276756674051284)
        };

    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.0734357200562954,
        lower quartile=0.0618272153660655,
        upper quartile=0.08417769521474838,
        lower whisker=0.03172188997268677,
        upper whisker=0.11215947568416595,
        lower notch=0.07203098568442565,
        upper notch=0.07484045442816514
      }
        ]
        coordinates {
          (2.0, -0.008181339129805)
          (2.0, 0.0237424224615097)
          (2.0, 0.0224168747663497)
          (2.0, 0.0059310966171324)
          (2.0, -0.008353922516107)
          (2.0, 0.0217411071062088)
          (2.0, 0.0216433852910995)
          (2.0, 0.0252287313342094)
          (2.0, 0.0213307216763496)
          (2.0, 0.0181016623973846)
          (2.0, 0.0014033728512004)
          (2.0, -0.002164778066799)
          (2.0, 0.0270958039909601)
          (2.0, -0.000352045142790)
          (2.0, 0.0069825821556150)
          (2.0, 0.0130139365792274)
          (2.0, 0.0253809224814176)
          (2.0, 0.0107674309983849)
          (2.0, -0.009229403920471)
          (2.0, 0.0111227603629231)
          (2.0, -0.015085035003721)
          (2.0, 0.0163324233144521)
          (2.0, 0.1198117882013320)};

    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
        median=0.047317301854491234,
        lower quartile=0.03569900244474411,
        upper quartile=0.05709766689687967,
        lower whisker=0.0038678848650306463,
        upper whisker=0.0848253145813942,
        lower notch=0.04597238936618984,
        upper notch=0.04866221434279263}
        ]
        coordinates {
          (3.0, -0.00610252004116773)
          (3.0, -0.00914340186864137)
          (3.0, 0.002479440532624721)
          (3.0, -0.00496176676824688)
          (3.0, -0.01121423207223415)
          (3.0, 0.001211785478517413)
          (3.0, -0.00135426118504256)
          (3.0, 0.001761803519912064)
          (3.0, 0.003171146847307682)
          (3.0, -0.01242784131318330)
          (3.0, 0.001219285652041435)
          (3.0, -0.01814079470932483)
          (3.0, -0.00341570377349853)
          (3.0, 6.604113150388002e-0)
          (3.0, -0.00042753730667755)
          (3.0, -0.00069478357909247)
          (3.0, -0.00679433532059192)
          (3.0, -0.00208872440271079)
          (3.0, -0.00668837036937475)
          (3.0, -0.00738171115517616)
          (3.0, -0.00524054747074842)
          (3.0, -0.00838769041001796)
          (3.0, -0.01009190548211336)};

    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
            median=0.020207274705171585,
            lower quartile=0.012152670649811625,
            upper quartile=0.028413182124495506,
            lower whisker=-0.011523894965648651,
            upper whisker=0.04994503781199455,
            lower notch=0.019185296674842315,
            upper notch=0.021229252735500855}
        ]
        coordinates {
          (4.0, -0.01634430699050428)
          (4.0, -0.01535721123218538)
          (4.0, -0.01554534956812858)
          (4.0, -0.01506902091205128)
          (4.0, -0.01587326638400558)
          (4.0, -0.02001145482063295)
          (4.0, -0.0205848645418882)
          (4.0, -0.0195219423621892)};


    \addplot+[boxplotcolor=black, mark=*,boxplot prepared={
            median=-0.002679199678823352,
            lower quartile=-0.006159646552987397,
            upper quartile=0.001111526566091925,
            lower whisker=-0.016290640458464622,
            upper whisker=0.010826518759131432,
            lower notch=-0.0031361950933888262,
            upper notch=-0.0022222042642578775}
        ]
        coordinates {
          (5.0, -0.0193376988172531)
          (5.0, -0.0172565951943397)
          (5.0, -0.0179998222738504)
          (5.0, -0.0187746249139308)
          (5.0, -0.0170991476625204)
          (5.0, -0.01850418746471404)
          (5.0, -0.02693697996437542)
          (5.0, -0.02808035165071488)
          (5.0, 0.012371958233416086)};
	\end{axis}
\end{tikzpicture}%


==> assets/validation_loss_lc.csv <==
step,lc26_om1_value,lc26_om1_smoothed,lc25_o0_value,lc25_o0_smoothed,lc22_o1_value,lc22_o1_smoothed,lc19_o1_value,lc19_o1_smoothed,lc20_o2_value,lc20_o2_smoothed
10,-0.318813502788544,-0.318813502788544,-0.501959621906281,-0.501959621906281,-0.495081275701523,-0.495081275701523,-0.570679247379303,-0.570679247379303,-0.667425155639648,-0.667425155639648
20,-0.529793977737427,-0.392656669020653,-0.658151209354401,-0.556626677513123,-0.799414873123169,-0.601598034799099,-0.865829050540924,-0.67398167848587,-0.93526029586792,-0.761167454719543
30,-0.63759571313858,-0.478385334461927,-0.854286551475525,-0.660807633399963,-0.907463848590851,-0.708651069626212,-0.954974889755249,-0.772329302430153,-0.994816720485687,-0.842944697737694
40,-0.752091884613037,-0.574182627014816,-0.832777082920074,-0.720996940732002,-0.819419682025909,-0.747420083966106,-1.01812756061554,-0.858358692795038,-1.08998537063599,-0.929408933252096
50,-0.9179607629776,-0.69450497460179,-1.00906157493591,-0.821819562703371,-1.01224517822266,-0.840108866955899,-1.03266274929047,-0.919365112568438,-1.14076709747314,-1.00338429072946
60,-0.920116484165192,-0.773469002948981,-1.07874989509583,-0.91174517904073,-1.17723321914673,-0.958102390222689,-1.12461149692535,-0.991201347093359,-1.17011153697968,-1.06173882691704
70,-0.941347897052765,-0.832226615885305,-1.07575237751007,-0.969147698504999,-1.13648545742035,-1.02053646374187,-1.12448680400848,-1.03785125701365,-1.12571501731873,-1.08413049355763
80,-0.969395458698273,-0.880235710869844,-1.17796862125397,-1.04223502146714,-1.16353225708008,-1.07058499141024,-1.20281982421875,-1.09559025553544,-1.22315502166748,-1.13278907839608
90,-1.06767630577087,-0.945839919085204,-1.19122743606567,-1.09438236657663,-1.1746963262558,-1.10702395860619,-1.3536262512207,-1.18590285402528,-1.28163957595825,-1.18488675254284
100,-1.02419018745422,-0.973262513014361,-1.17666387557983,-1.12318089472775,-1.15904915332794,-1.1252327767588,-1.25761437416077,-1.2110018860727,-1.2329089641571,-1.20169452660783
110,-1.09011352062225,-1.01416036567712,-1.22038006782532,-1.1572006053119,,,-1.26657176017761,-1.23045134200942,-1.32041692733765,-1.24324736686327
120,-1.03643894195557,-1.02195786737458,-1.21243417263031,-1.17653235387334,,,-1.23646581172943,-1.23255640641142,-1.2833206653595,-1.25727302133695
130,-1.04170119762421,-1.02886803296195,-1.17398190498352,-1.1756396967619,,,-1.34028220176697,-1.27026043478586,-1.2034707069397,-1.23844221129791

